Network Topology Inference with Graphon Spectral Penalties

We consider the problem of inferring the unobserved edges of a graph from data supported on its nodes. In line with existing approaches, we propose a convex program for recovering a graph Laplacian that is approximately diagonalizable by a set of eigenvectors obtained from the second-order moment of the observed data. Unlike existing work, we incorporate prior knowledge about the distribution from where the underlying graph was drawn. In particular, we consider the case where the graph was drawn from a graphon model, and we supplement our convex optimization problem with a provably-valid regularizer on the spectrum of the graph to be recovered. We present the cases where the graphon model is assumed to be known and the more practical setting where the relevant features of the model are inferred from auxiliary network observations. Numerical experiments on synthetic and real-world data illustrate the advantage of leveraging the proposed graphon prior, even when the prior is imperfect.

==> output/graphsize/frob_error_size.csv <==
s err
20.0 3.8587198855982934e-10
40.0 3.851846104594101e-10
60.0 0.006737715971000679
80.0 0.00026995366640147737
100.0 4.371153452159192e-10


==> output/graphsize/frob_error_size_alt_prior.csv <==
s err
20.0 0.10745915456641167
40.0 0.04935251905739921
60.0 0.02543953432199001
80.0 0.027214157866696127
100.0 0.044818807818681174


==> output/graphsize/frob_error_size_no_prior.csv <==
s err
20.0 0.2757491303438441
40.0 0.2488651229553259
60.0 0.23284387300589993
80.0 0.2158296082887472
100.0 0.22047456639304733


==> output/noisy/frob_error_noisy.csv <==
n err
100.0 1.0622524399282038
316.0 1.086898979435698
1000.0 1.0720619519190806
3162.0 0.09261132511038943
10000.0 0.05190047700856424
31622.0 0.04261936696496847
100000.0 0.026189546137011945


==> output/noisy/frob_error_noisy_alt_prior.csv <==
n err
100.0 1.0863136632701111
316.0 1.0535413410471168
1000.0 0.9578732679009739
3162.0 1.0855332094318686
10000.0 0.9323028795273682
31622.0 1.1682912132019667
100000.0 1.3081825065509616


==> output/noisy/frob_error_noisy_no_prior.csv <==
n err
100.0 1.2993834339809816
316.0 1.2882757087910934
1000.0 1.3218087495761703
3162.0 1.3472325252326995
10000.0 1.3181722132426663
31622.0 1.3487813842865102
100000.0 1.306577324133402


==> output/subsample.bak/n50_05.csv <==
# n=50 n0=5
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.2960 0.3236 0.3175 0.3109 0.3038 0.2960
282 0.2770 0.3236 0.3132 0.3020 0.2899 0.2770
1582 0.2707 1.0000 0.3118 0.2992 0.2856 0.2707
8892 0.2687 0.3236 0.3110 0.2981 0.2841 0.2687
50000 0.2675 0.3223 0.3102 0.2972 0.2831 0.2675


==> output/subsample.bak/n50_15.csv <==
# n=50 n0=15
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1295 0.1449 0.1363 0.1312 0.1295 0.1300
282 0.1238 0.1449 0.1316 0.1245 0.1238 0.1290
1582 0.1103 0.1449 0.1245 0.1133 0.1103 0.1163
8892 0.0840 0.1317 0.1069 0.0914 0.0840 0.0856
50000 0.0570 0.1069 0.0880 0.0712 0.0603 0.0570


==> output/subsample.bak/n50_25.csv <==
# n=50 n0=25
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1151 0.1475 0.1362 0.1263 0.1187 0.1151
282 0.0972 0.1475 0.1317 0.1175 0.1055 0.0972
1582 0.0862 1.0000 0.1296 0.1134 0.0985 0.0862
8892 0.0725 0.1475 0.1247 0.1063 0.0888 0.0725
50000 0.0634 0.1389 0.1188 0.0997 0.0811 0.0634


==> output/subsample.bak/n50_35.csv <==
# n=50 n0=35
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.0663 0.0716 0.0663 0.0667 0.0702 0.0739
282 0.0594 0.0716 0.0594 1.0000 0.0776 0.1015
1582 0.0565 0.0716 0.0565 0.0579 0.0766 0.1072
8892 0.0475 0.0716 0.0495 0.0475 0.0642 0.0913
50000 0.0397 0.0713 0.0438 0.0397 0.0531 0.0735


==> output/subsample.bak/n50_45.csv <==
# n=50 n0=45
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.0483 0.0531 0.0483 0.0492 0.0520 0.0537
282 0.0419 1.0000 0.0419 0.0512 0.0745 0.1021
1582 0.0485 0.0531 1.0000 0.0485 0.0735 0.1065
8892 0.0356 0.0531 0.0356 0.0432 0.0650 0.0923
50000 0.0305 0.0531 0.0305 0.0353 0.0514 0.0707


==> output/subsample.bak/n50_W.csv <==
# n=50 n0=0
# using graphon? True
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1029 1.0000 0.1216 0.1087 0.1029 0.1043
282 0.0391 0.1372 0.1121 0.0867 0.0613 0.0391
1582 0.0298 0.1372 0.1068 0.0775 0.0512 0.0298
8892 0.0240 0.1372 0.1041 0.0713 0.0442 0.0240
50000 0.0215 0.1372 0.1031 0.0685 0.0405 0.0215


==> output/subsample/macaque_0_00.csv <==
# n = 91
# noise_power = 0.0
n0 trial1 trial2 trial3 trial4 trial5 trial6 trial7 trial8 trial9 trial10 ave
9 0.1832 0.2617 0.4986 0.2285 0.1801 0.4196 0.1776 0.1992 0.6056 0.3743 0.3128352991128614
18 0.1786 0.1267 0.1960 0.2500 0.1244 0.4360 0.1614 0.1525 0.1598 0.0985 0.18838181322366332
45 0.0596 0.0902 0.0542 0.1526 0.0916 0.1537 0.0612 0.0497 0.0612 0.0657 0.08396037731336417
91 0.0152 0.0152 0.0152 0.0152 0.0152 0.0152 0.0152 0.0152 0.0152 0.0152 0.015219507691022977


==> output/subsample/macaque_0_01.csv <==
# n = 91
# noise_power = 0.01
n0 trial1 trial2 trial3 trial4 trial5 trial6 trial7 trial8 trial9 trial10 ave
9 0.2959 0.2064 0.5348 0.1826 0.2285 0.2711 0.2896 0.1661 0.1483 0.2623 0.2585564327032478
18 0.0903 0.0936 0.3512 0.0784 0.0899 0.2489 0.0874 0.1531 0.1423 0.2855 0.1620558425212405
45 0.0649 0.0631 0.0470 0.1016 0.1247 0.0618 0.0460 0.0594 0.2451 0.0823 0.08959070279974507
91 0.0158 0.0157 0.0156 0.0157 0.0157 0.0157 0.0157 0.0156 0.0157 0.0157 0.015693727813416068


==> output/subsample/macaque_0_05.csv <==
# n = 91
# noise_power = 0.05
n0 trial1 trial2 trial3 trial4 trial5 trial6 trial7 trial8 trial9 trial10 ave
9 0.2121 0.4258 0.6056 0.1718 0.1222 0.3992 0.2058 0.1811 0.3097 0.1407 0.27739179811342146
18 0.1704 0.1125 0.2482 0.1514 0.1100 0.2410 0.2733 0.1817 0.1679 0.1982 0.18545750470120942
45 0.0780 0.1219 0.1256 0.0659 0.0946 0.1226 0.0870 0.1161 0.0926 0.0617 0.09659706143512359
91 0.0435 0.0278 0.0459 0.0271 0.0452 0.0393 0.0397 0.0442 0.0276 0.0448 0.03850795553611327


==> output/subsample/macaque_0_10.csv <==
# n = 91
# noise_power = 0.1
n0 trial1 trial2 trial3 trial4 trial5 trial6 trial7 trial8 trial9 trial10 ave
9 0.2155 0.1560 0.1511 0.4859 0.2640 0.4480 0.3320 0.1468 0.2591 0.1661 0.2624338351503298
18 0.1154 0.1585 0.3003 0.1868 0.1932 0.1381 0.1360 0.1248 0.1367 0.1641 0.165371885076862
45 0.0769 0.0972 0.0869 0.0713 0.0615 0.1731 0.0974 0.0810 0.1284 0.1045 0.09781196698274403
91 0.0942 0.0970 0.0795 0.0767 0.1009 0.0914 0.0683 0.0453 0.0793 0.0941 0.08267333388939131


==> output/subsample/macaque_0_20.csv <==
# n = 91
# noise_power = 0.2
n0 trial1 trial2 trial3 trial4 trial5 trial6 trial7 trial8 trial9 trial10 ave
9 0.1683 0.2879 0.3784 0.3173 0.2660 0.1327 0.1557 0.2803 0.1575 0.4487 0.2592952448219329
18 0.1295 0.2428 0.1399 0.1744 0.0919 0.1600 0.1580 0.1635 0.1741 0.1957 0.1629780605746028
45 0.1505 0.1361 0.1505 0.1265 0.1661 0.1894 0.1187 0.1206 0.1448 0.1459 0.14491962420857252
91 0.1568 0.1617 0.1624 0.1591 0.1435 0.1610 0.1280 0.1666 0.1733 0.1565 0.1568933761586134


==> output/subsample/n100_10.csv <==
# n=100 n0=10
# using graphon? False
m err
101 0.2833
563 0.2114
3163 0.1788
17783 0.1966
100001 0.1980


==> output/subsample/n100_30.csv <==
# n=100 n0=30
# using graphon? False
m err
101 0.2863
563 0.1978
3163 0.1315
17783 0.1102
100001 0.1030


==> output/subsample/n100_50.csv <==
# n=100 n0=50
# using graphon? False
m err
101 0.2877
563 0.1988
3163 0.1252
17783 0.0933
100001 0.0826


==> output/subsample/n100_70.csv <==
# n=100 n0=70
# using graphon? False
m err
101 0.2876
563 0.2003
3163 0.1216
17783 0.0787
100001 0.0635


==> output/subsample/n100_90.csv <==
# n=100 n0=90
# using graphon? False
m err
101 0.2875
563 0.1999
3163 0.1212
17783 0.0759
100001 0.0581


==> output/subsample/n100_W.csv <==
# n=100 n0=0
# using graphon? True
m err
101 0.2806
563 0.2062
3163 0.1234
17783 0.0654
100001 0.0392


==> output/subsample/n50_05.csv <==
# n=50 n0=5
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.2960 0.3236 0.3175 0.3109 0.3038 0.2960
282 0.2770 0.3236 0.3132 0.3020 0.2899 0.2770
1582 0.2707 1.0000 0.3118 0.2992 0.2856 0.2707
8892 0.2687 0.3236 0.3110 0.2981 0.2841 0.2687
50000 0.2675 0.3223 0.3102 0.2972 0.2831 0.2675


==> output/subsample/n50_15.csv <==
# n=50 n0=15
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1295 0.1449 0.1363 0.1312 0.1295 0.1300
282 0.1238 0.1449 0.1316 0.1245 0.1238 0.1290
1582 0.1103 0.1449 0.1245 0.1133 0.1103 0.1163
8892 0.0840 0.1317 0.1069 0.0914 0.0840 0.0856
50000 0.0570 0.1069 0.0880 0.0712 0.0603 0.0570


==> output/subsample/n50_25.csv <==
# n=50 n0=25
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1151 0.1475 0.1362 0.1263 0.1187 0.1151
282 0.0972 0.1475 0.1317 0.1175 0.1055 0.0972
1582 0.0862 1.0000 0.1296 0.1134 0.0985 0.0862
8892 0.0725 0.1475 0.1247 0.1063 0.0888 0.0725
50000 0.0634 0.1389 0.1188 0.0997 0.0811 0.0634


==> output/subsample/n50_35.csv <==
# n=50 n0=35
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.0663 0.0716 0.0663 0.0667 0.0702 0.0739
282 0.0594 0.0716 0.0594 1.0000 0.0776 0.1015
1582 0.0565 0.0716 0.0565 0.0579 0.0766 0.1072
8892 0.0475 0.0716 0.0495 0.0475 0.0642 0.0913
50000 0.0397 0.0713 0.0438 0.0397 0.0531 0.0735


==> output/subsample/n50_45.csv <==
# n=50 n0=45
# using graphon? False
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.0483 0.0531 0.0483 0.0492 0.0520 0.0537
282 0.0419 1.0000 0.0419 0.0512 0.0745 0.1021
1582 0.0485 0.0531 1.0000 0.0485 0.0735 0.1065
8892 0.0356 0.0531 0.0356 0.0432 0.0650 0.0923
50000 0.0305 0.0531 0.0305 0.0353 0.0514 0.0707


==> output/subsample/n50_W.csv <==
# n=50 n0=0
# using graphon? True
m best 0.0000 0.0312 0.0625 0.0938 0.1250
50 0.1029 1.0000 0.1216 0.1087 0.1029 0.1043
282 0.0391 0.1372 0.1121 0.0867 0.0613 0.0391
1582 0.0298 0.1372 0.1068 0.0775 0.0512 0.0298
8892 0.0240 0.1372 0.1041 0.0713 0.0442 0.0240
50000 0.0215 0.1372 0.1031 0.0685 0.0405 0.0215

